On the difficulty of characterizing top trading cycles with identical houses

We study Shapley-Scarf housing markets (Shapley and Scarf, 1974) in which houses come in types and agents are indifferent between houses of the same type but rank the types strictly. On this domain of objective indifferences, top trading cycles (TTC) rules with fixed tie-breaking regain Pareto efficiency and group strategy-proofness (Sandholtz and Tai, 2026), properties that need not hold under general weak preferences. We ask whether the characterization of the TTC rule for strict preferences by Ma (1994) and the characterization of TTC rules with fixed tie-breaking for weak preferences by Ehlers (2014) extend to this domain. They do not. With five agents and two types of houses, we construct a rule that satisfies individual rationality, Pareto efficiency, group strategy-proofness, non-bossiness, and consistency, but whose restriction to the five-agent population is not welfare equivalent to any TTC rule with fixed tie-breaking. With two types, five agents are minimal for this fixed-population result. The same rule shows that several other characterizations of TTC for strict preferences do not extend either.

==> AppendixCminimality_check/ChatGPT_README.txt <==
ChatGPT_minimality_check.py: independent verification of Appendix C
=====================================================================

This script independently verifies the fixed-population minimality result in
Appendix C of

    Bettina Klaus, "On the difficulty of characterizing top trading cycles
    with identical houses", working paper, University of Lausanne, version
    of 2 November 2026.

It was written with the assistance of ChatGPT (OpenAI). It checks the same
computations as the script described in Appendix C,
Claude_minimality_check.py (see Claude_README.txt), but by a different
method: instead of a SAT solver, it uses its own backtracking routine. The
two scripts compute exactly the same sets of welfare rules.


What the script verifies
------------------------

For a population with two types of houses, let W be the set of welfare rules
that satisfy individual rationality, Pareto efficiency, and group
strategy-proofness, and let W_TTC be the set of welfare rules induced by the
TTC rules with fixed tie-breaking in which each agent ranks himself first.
Appendix C shows that W_TTC = W for the type compositions aab, aaab, aabb,
and aaaab, but not for aaabb; with two types, five agents are therefore
minimal for a fixed-population counterexample (Remark 1).

The script has three modes:

  core        carries out computations (i)-(iii) of Appendix C: the
              candidates (individually rational and Pareto efficient type
              allocations) at each preference profile; all welfare rules
              that also satisfy group strategy-proofness, enumerated by
              backtracking with forward checking; and the welfare rules
              induced by TTC rules with fixed tie-breaking in which each
              agent ranks himself first. It compares the sets of rules,
              not only their sizes.

  direct-gsp  checks every welfare rule found directly for group
              strategy-proofness, over all coalitions and all joint
              reports.

  full-ties   runs the TTC algorithm for all 12^5 = 248,832 fixed
              tie-breaking structures for aaabb, including those in which
              some agent does not rank himself first, and checks the welfare
              rule of the rule psi of Theorem 1.


Requirements
------------

Python 3.10 or newer; no other packages are needed.


How to run
----------

    python3 ChatGPT_minimality_check.py --mode core
    python3 ChatGPT_minimality_check.py --mode direct-gsp
    python3 ChatGPT_minimality_check.py --mode full-ties

The option --mode all runs the three modes in sequence. The modes take about
a second, ten seconds, and one minute, respectively; running times depend on
the machine.


Expected results
----------------

Mode core reproduces Table 3 of the paper:

    type         preference  tie-breaking
    composition  profiles    structures (*)  |W_TTC|   |W|  W_TTC = W
    aab                 8               2         2      2  yes
    aaab               16               6         6      6  yes
    aabb               16              16        16     16  yes
    aaaab              32              24        24     24  yes
    aaabb              32             288       288    864  no

    (*) tie-breaking structures in which each agent ranks himself first

In mode direct-gsp, all welfare rules found pass the direct check. In mode
full-ties, the 248,832 tie-breaking structures for aaabb induce 336 distinct
welfare rules, all in W, so 528 of the 864 welfare rules in W are not
induced by any TTC rule with fixed tie-breaking; the welfare rule of psi
belongs to W but is not induced by any of these TTC rules.


Conventions
-----------

  - Agents are indexed from 0, so agent i in the code is agent i+1 in the
    paper.

  - A preference profile is encoded as an integer whose bit i is 1 if agent
    i prefers type b and 0 if he prefers type a; a type allocation is
    encoded as an integer whose bit i is 1 if agent i receives a house of
    type b. A welfare rule is a tuple that lists the type allocation at each
    preference profile.

  - The header of the script contains a table that relates the notation of
    Appendix C to the names used in the code.

These computations concern only the fixed-population computations of
Appendix C. The other properties of the rule psi of Theorem 1 (in particular
non-bossiness and consistency) are established analytically in the paper.


==> AppendixCminimality_check/Claude_README.txt <==
Claude_minimality_check.py: computer verification for Appendix C
==================================================================

This script verifies the fixed-population minimality result in Appendix C of

    Bettina Klaus, "On the difficulty of characterizing top trading cycles
    with identical houses", working paper, University of Lausanne, version
    of 2 November 2026.

It was written with the assistance of Claude (Anthropic) and is the script
described in Appendix C. An independent script written with the assistance
of ChatGPT (OpenAI), ChatGPT_minimality_check.py, verifies the same
computations by a different method (see ChatGPT_README.txt); the two scripts
compute exactly the same sets of welfare rules.


What the script verifies
------------------------

Remark 1 of the paper states that, with two types of houses, five agents are
the smallest number of agents for which a fixed-population counterexample as
in Theorem 1 exists. For a population with two types of houses, the script
compares two sets of welfare rules:

  W      the welfare rules that satisfy individual rationality, Pareto
         efficiency, and group strategy-proofness;

  W_TTC  the welfare rules induced by the TTC rules with fixed tie-breaking
         based on tie-breaking structures in which each agent ranks himself
         first.

If W_TTC = W, then no fixed-population counterexample exists for the
population. The script performs the three computations (i)-(iii) of
Appendix C:

  (i)   Candidates. For each preference profile, it determines the feasible
        type allocations that are individually rational and Pareto
        efficient.

  (ii)  Group strategy-proofness. It determines W by solving a system of
        logical constraints (a satisfiability problem) with the SAT solver
        CaDiCaL 1.5.3, called through the Python package PySAT, and
        enumerates all solutions.

  (iii) TTC rules with fixed tie-breaking. It determines W_TTC by running the
        TTC algorithm at each preference profile for each tie-breaking
        structure in which each agent ranks himself first.

For the type composition aaabb, the script also runs the TTC algorithm for
all 12^5 = 248,832 tie-breaking structures (including those in which some
agent does not rank himself first) and checks that the welfare rule of the
rule psi of Theorem 1 satisfies the three properties but is not induced by
any of these TTC rules (last paragraph of Appendix C).


Requirements
------------

  - Python 3 (tested with Python 3.13)
  - PySAT, installed with:  pip install python-sat
    (tested with python-sat 1.9.dev15 and 1.9.dev17, which provide
    CaDiCaL 1.5.3)


How to run
----------

    python3 Claude_minimality_check.py aab aaab aabb aaaab aaabb

The first part (Table 3 of the paper) takes a few seconds; the additional
check for aaabb takes about two minutes. The option --quick skips the
additional check.


Expected output
---------------

    type composition profiles tb-structures  |W_TTC|    |W|  W_TTC = W
                 aab        8             2        2      2  True
                aaab       16             6        6      6  True
                aabb       16            16       16     16  True
               aaaab       32            24       24     24  True
               aaabb       32           288      288    864  False

    Additional check for type composition aaabb (about two minutes):
    W_psi belongs to W (psi satisfies IR, PE, GSP on N): True
    all tie-breaking structures: 248832; distinct induced welfare rules:
    336; all belong to W: True; welfare rules in W not induced by TTC: 528;
    W_psi induced by some TTC rule: False

(The last line of the output is printed as a single line.) The columns
correspond to Table 3 of the paper: the type composition, the number of
preference profiles, the number of tie-breaking structures in which each
agent ranks himself first, |W_TTC|, and |W|.


Conventions
-----------

  - A type composition such as aaabb lists the types of the agents'
    endowments: agents 1, 2, and 3 own houses of type a, and agents 4 and 5
    own houses of type b. In the code, agents are indexed from 0, so agent i
    in the code is agent i+1 in the paper.

  - With two types, each agent's preferences are determined by the type he
    prefers; a preference profile is stored as the tuple of preferred types.

  - A type allocation lists the type of the house each agent receives; a
    welfare rule assigns a feasible type allocation to each preference
    profile.

These computations concern only the fixed-population computations of
Appendix C. The other properties of the rule psi of Theorem 1 (in particular
non-bossiness and consistency) are established analytically in the paper.

